RTAMT: Online Robustness Monitors from STL

We present RTAMT, an online monitoring library for Signal Temporal Logic (STL) and its interface-aware variant (IA-STL), providing both discrete- and dense-time interpretation of the logic. We also introduce RTAMT4ROS, a tool that integrates RTAMT with Robotic Operating System (ROS), a common environment for developing robotic applications. We evaluate RTAMT and RTAMT4ROS on two robotic case studies.

==> checksum.txt <==
4cc43960fc670e76e449216fcf078e30563c661c

==> description.txt <==
VM OS: Oracle VM VirtualBox
VM OS: Ubuntu 16.04 64-bit
Virtual Disk Image (VDI)

Name of VM: ArtifactVM
username: tester
password: tester

The artifact can be downoaded from:
https://drive.google.com/open?id=1KWFs2YmyjSXHtpH2wejZcZAlpfrJD4rh

The artifacts and the demos can be found in
~/cav20-ae
folder. Read the README file in that folder for further instructions

The source code of the library can be found in the ~/rtamt folder 

3 out of 5 demos use MATLAB/Simulink. The VM comes with the MATLAB/Simulink Trial license installed. The license expires on February 24.

==> lib.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{lib.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8166,6816)(2968,-8494)
\put(6751,-3586){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$in_m$}%
}}}}
\put(3451,-3136){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$update(index,[(in_1,val_1),\ldots,(in_m,val_m)])$}%
}}}}
\put(5701,-3736){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\cdots$}%
}}}}
\put(4651,-3586){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$in_1$}%
}}}}
\put(3751,-3586){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$out$}%
}}}}
\put(4651,-3886){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$val_1$}%
}}}}
\put(3751,-3886){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$val$}%
}}}}
\put(6751,-3886){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$val_m$}%
}}}}
\put(3451,-2836){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$parse()$}%
}}}}
\put(3451,-2536){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$get\_spec\_from\_file(filename)$}%
}}}}
\end{picture}%


==> listings/rtamt4ros.txt <==
#!/usr/bin/env python
import rospy
import sys
import argparse
import copy
from rtamt.spec.stl.specification import STLSpecification
from rtamt.exception.stl.exception import STLParseException

def callback(data, args):
    spec = args[0]
    var_name = args[1]

    var = copy.deepcopy(data)
    spec.var_object_dict[var_name] = var



def monitor(stl_arg, period_arg, unit_arg):

    period = int(period_arg[0])
    unit = unit_arg[0]


    filename = stl_arg[0]

    spec = STLSpecification()
    spec.set_sampling_period(period, unit)
    freq = spec.get_sampling_frequency()

    spec.spec = spec.get_spec_from_file(filename)

    try:
        spec.parse()
    except STLParseException as err:
        print('STL Parse Exception: {}'.format(err))
        sys.exit()

    # Initialize the ROS node with the name coming from the specification file
    rospy.init_node(spec.name, anonymous=True)
    rospy.loginfo('Initialized the node STLMonitor')

    # Advertise the node as a publisher to the topic defined by the out var of the spec
    var_object = spec.get_var_object(spec.out_var)
    topic = spec.var_topic_dict[spec.out_var]
    rospy.loginfo('Registering as publisher to topic {}'.format(topic))
    pub = rospy.Publisher(topic, var_object.__class__, queue_size=10)

    # For each var from the spec, subscribe to its topic
    for var_name in spec.free_vars:
        var_object = spec.get_var_object(var_name)
        topic = spec.var_topic_dict[var_name]
        rospy.loginfo('Subscribing to topic ' + topic)
        rospy.Subscriber(topic, var_object.__class__, callback, [spec, var_name])

    # Set the frequency at which the monitor is evaluated
    rate = rospy.Rate(freq)

    time_index = 0;

    while not rospy.is_shutdown():
        var_name_object_list = []
        for var_name in spec.free_vars:
            var_name_object = (var_name, spec.get_var_object(var_name))
            var_name_object_list.append(var_name_object)

        # Evaluate the spec
        # spec.update is of the form
        # spec.update(time_index, [('a',aObject), ('b',bObject), ('c',cObject)])
        robustness_msg = spec.update(time_index, var_name_object_list)

        robustness_msg.header.seq = time_index
        robustness_msg.header.stamp = rospy.Time.now()
        time_index = time_index + 1

        # Publish the result
        rospy.loginfo('Robustness: logical time: {0}, value: {1}'.format(robustness_msg.header.seq, robustness_msg.value))
        pub.publish(robustness_msg)

        # Wait until next evaluation
        rate.sleep()

if __name__ == '__main__':
    # Process arguments
    p = argparse.ArgumentParser(description='rtamt STL Python Monitor')
    p.add_argument('--stl', nargs=1, required=True, help='STL specification input')
    p.add_argument('--period', nargs=1, required=True, help='Sampling period')
    p.add_argument('--unit', nargs=1, required=True, help='Sampling unit')

    args = p.parse_args(rospy.myargv()[1:])
    try:
        monitor(args.stl, args.period, args.unit)
    except rospy.ROSInterruptException:
        pass

==> ros.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{ros.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5574,2326)(2164,-5675)
\put(5026,-4411){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rosrtamt$}%
}}}}
\put(3376,-4411){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$gnt$}%
}}}}
\put(2776,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$req$}%
}}}}
\put(4951,-3661){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\textsf{rtamt}$}%
}}}}
\put(4951,-5611){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$out$}%
}}}}
\put(6526,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Specification}%
}}}}
\end{picture}%


==> stl-translator.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{stl-translator.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8745,2766)(2068,-11794)
\end{picture}%

